Enhancing Downstream Analysis in Genome Sequencing: Species Classification While Basecalling

The ability to quickly and accurately identify microbial species in a sample, known as metagenomic profiling, is critical across various fields, from healthcare to environmental science. This paper introduces a novel method to profile signals coming from sequencing devices in parallel with determining their nucleotide sequences, a process known as basecalling, via a multi-objective deep neural network for simultaneous basecalling and multi-class genome classification. We introduce a new loss strategy where losses for basecalling and classification are back-propagated separately, with model weights combined for the shared layers, and a pre-configured ranking strategy allowing top-K species accuracy, giving users flexibility to choose between higher accuracy or higher speed at identifying the species. We achieve state-of-the-art basecalling accuracies, while classification accuracies meet and exceed the results of state-of-the-art binary classifiers, attaining an average of 92.5%/98.9% accuracy at identifying the top-1/3 species among a total of 17 genomes in the Wick bacterial dataset. The work presented here has implications for future studies in metagenomic profiling by accelerating the bottleneck step of matching the DNA sequence to the correct genome.

==> reviews.txt <==
============================================================================ 
DATE 2025 Reviews for Submission #476
============================================================================ 

Title: Enhancing Downstream Analysis in Genome Sequencing: Species Classification While Basecalling
Authors: Riselda Kodra, Hadjer Benmeziane, Irem Boybat and William Andrew Simon


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -1

Summary of ideas
---------------------------------------------------------------------------
The authors introduce a deep learning-based approach to integrating species classification with genome sequencing base-calling in real-time. By adding a multi-class classifier to the Bonito basecaller model, the system performs simultaneous basecalling and species classification, reducing the need for post-basecalling alignments. 
The authors explore two model architectures (parallel and serial) and implement a custom loss function that optimizes the classification step by applying greater weight to later time steps. Tests on the Wick bacterial dataset achieved top-1 classification accuracy of 92.5% and top-3 accuracy of 98.89%, demonstrating that the approach provides accurate species identification without compromising basecalling performance.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
- Integrating species classification during basecalling addresses a significant bottleneck in metagenomic profiling, where efficient read classification can accelerate downstream analysis in diverse fields, from healthcare to environmental science.
- The dual-task approach with independent losses for classification and basecalling is a thoughtful design choice, showing a well-considered approach to balancing these two tasks without degradation in basecalling accuracy.
- The top-K ranking strategy offers a practical trade-off between accuracy and computational load, supporting a flexible integration into existing pipelines.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
- The paper lacks comprehensive comparisons with existing species classification tools or alignment-based metagenomic profiling systems. A discussion of performance relative to current binary classifiers and multi-class classifiers (e.g., SquiggleNet, TargetCall) would improve the context for the model's advantages.
- The description of the innovation within the custom loss function and classification strategy is somewhat ambiguous. It is unclear if these methods represent a novel approach or if they closely follow existing techniques with minimal adaptation. 
- While the authors utilize the Wick dataset, a detailed overview of the dataset characteristics, including species distribution and sample quality, is missing. Additionally, more transparency on the model's training and testing configuration would improve reproducibility and clarify the scope of generalizability.
- The model was trained on a high-performance setup (NVIDIA Tesla V100 GPU), which may not be feasible for smaller, less powerful systems often used in real-time genomic labs. A discussion on model feasibility in standard sequencing setups or future work on computational efficiency for smaller hardware would be beneficial.
- While the parallel architecture outperformed the serial model in early training, both architectures eventually converged. More detailed performance analysis could clarify how well each model performs across various tasks, as well as which configuration may be best suited for real-world applications.
- A more straightforward comparison with existing state-of-the-art approaches would be very beneficial.  Adding a section comparing the proposed model with related species classification and basecalling approaches would enhance readability and depth.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: 1

Summary of ideas
---------------------------------------------------------------------------
This paper introduces a deep learning-based method for simultaneous basecalling and microbial species classification in metagenomic profiling, using a dual-loss strategy for efficient training and a configurable top-K ranking for accuracy-speed trade-offs. The approach achieves state-of-the-art basecalling and high classification accuracy (92.5% top-1) on bacterial genomes, offering a significant improvement in speed and flexibility for DNA sequencing applications.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
The paper's primary strength is its new deep learning approach that combines basecalling and species classification with a dual-loss strategy, achieving high accuracy and flexibility in metagenomic profiling while addressing efficiency bottlenecks in DNA sequencing.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
The main weaknesses of the paper include a limited discussion on the computational costs associated with the dual-loss strategy and top-K ranking, as well as the lack of comparison with alternative multi-task learning approaches for metagenomic profiling, which could help contextualise its performance advantages.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: 2

Summary of ideas
---------------------------------------------------------------------------
This paper analyzes parallel and serial model architectures for basecalling in genomic data, highlighting their flexibility and classification accuracy. It demonstrates that while both architectures achieve similar top-1 classification accuracy (around 80%), the parallel model converges faster. The top-K classification analysis shows that increasing K enhances accuracy, providing flexibility for downstream applications. The consensus-based read classification approach improves accuracy across species and illustrates the model's ability to generalize to unseen species, showcasing its robustness in the face of genomic similarities.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
Main Strengths:
 Thorough Experimental Evaluation: The authors provide extensive validation of their models, comparing them against the original Bonito basecaller and state-of-the-art classifiers like RUBICALL. This establishes a solid benchmark for their contributions.
Flexibility and Generalization: The paper successfully illustrates the model's adaptability across various species, including its performance on datasets not encountered during training, which is critical for real-world applications in genomics.
Practical Relevance: The findings hold significant implications for genomic sequencing technologies, particularly in enhancing the accuracy and efficiency of basecalling processes crucial for IoT applications in healthcare and diagnostics.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
Main Weaknesses: 
â€¢	Limited Edge Case Analysis: The paper mentions misclassifications due to genomic similarity but lacks a detailed discussion on addressing or minimizing these edge cases. Additionally, it would benefit from exploring potential computational trade-offs between the parallel and serial models for real-world deployment.
â€¢	Data-Specific Limitations: Some datasets are excluded from analysis due to alignment failures, which raises questions about the model's robustness across diverse datasets.
â€¢	Dependence on Prior Frameworks: The reliance on existing alignment frameworks (e.g., minimap2) might limit generalizability if these tools are not effective for other genomic datasets or tasks.
â€¢	Lack of In-Depth Comparative Analysis: While the authors highlight performance metrics, a more detailed exploration of the trade-offs between parallel and serial architectures concerning computational resources and power efficiency would provide a deeper understanding, especially for low-power applications.
â€¢	Discussion on Convergence Times and Overfitting: The paper would benefit from a clearer discussion on the convergence times of basecalling, especially about training complexity and resource allocation. Furthermore, the consensus-based approach may risk overfitting in specific datasets if not adequately validated across a range of genomic contexts.
---------------------------------------------------------------------------


Other comments
---------------------------------------------------------------------------
The paper would benefit from a discussion on the computational trade-offs between parallel and serial models, particularly in real-world deployment scenarios. Addressing how the model manages high-throughput data and scales with larger datasets would further enhance its practical utility. Overall, this study significantly advances the field of genomic data processing through innovative machine learning techniques. The integration of IoT concepts, especially low-power hardware design considerations, is timely, given the growing need for efficient genomic analysis across various applications. Future research could focus on optimizing these models for constrained devices, balancing computational efficiency and power consumption, and thereby connecting high-performance computing with practical applications in IoT.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -1

Summary of ideas
---------------------------------------------------------------------------
In this work, the authors add a classification layer to the Bonito DNN basecaller to allow simultaneous categorization. They examine simultaneous and serial basecaller decoding methods. A new loss function combines basecalling and classification losses to concentrate on later predictions as sequence data and confidence increase. The top-K predicted classes may progress in the genome sequencing procedure using their pre-configured ranking mechanism, which balances accuracy and computing efficiency. Consensus-based testing measures categorization accuracy. Their network has 92.5% top-1 and 98.89% top-3 per-read classification accuracy across 17 genomes without affecting basecalling accuracy.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
With the incorporation of contemporary research and the systematic categorization of the article according to key areas, the authors have presented the work in a way that is effectively structured. Additionally, they provide an excellent demonstration of the pipelines and architectures that are involved, as well as a clear overview of the innovative concepts that are incorporated in their work.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
The dataset was not clearly explained, and validating the work using only one dataset limits the generalizability and robustness of the findings. Some clarifications were needed on why certain parameters in the training setup were not clarified.
---------------------------------------------------------------------------


Other comments
---------------------------------------------------------------------------
1.	It's not clear why certain factors, like window size, window overlap, batch size, and the number of epochs, were chosen in the training setting. Could the writers explain these choices in more detail?
2.	The findings shown in the graphs are not enough clearly understood. Giving more information about these results would make the study stronger.
3.	When the authors are preparing the data, they notice that the Wick dataset doesn't have ground truth nucleotide sequences for most of the data. This means that these sequences had to be made for the training set. Could the authors explain what happens to ground truth accuracy when nanopore reads are reassigned to a reference sequence? Also, how does narrowing the dataset to the species with the fewest chunks (68k for Pseudomonas aeruginosa-MINF 7A) change the variation and usefulness of the training data, especially since chunk numbers vary by three times between species?
4.	What reason was given for choosing K as the number in the top-K scoring system?
5.	Have the authors tried different K values? If so, what impact did this have on the accuracy of classification and base calling?
6.	How does adding the classification layer affect the amount of work that needs to be done by the original basecalling layer?
7.	For clarification, is the loss function's way of deciding which predictions to make later usable with other sequence data, or is it only for genome sequencing?
8.	How would the model perform on a broader range of genomes or sequencing data with more noise?
9.	How might future changes to DNN designs affect how useful or effective this method is?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #5
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -2

Summary of ideas
---------------------------------------------------------------------------
The paper concenrs a deep learning-based approach that integrates species classification with genome sequencing base-calling in real-time. 
The novelty is that a multi-class classifier is added to the Bonito basecaller model, so that basecalling and species classification happen at the same time and therefore there is no need to do  post-basecalling alignments. 

A parallel and a serial model architecture are presented and compared, and a custom loss function manages to  improve the  classification efficiency by assigning higher weight to the late time steps. 

The approach is tested on the Wick bacterial dataset, it gives top-1 classification accuracy of 92.5% and top-3 accuracy of 98.89%. This shows that the approach identifies the species accurately and maintains a good  basecalling performance.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
The approach is innovative, simplifies the overall method by combining steps and seems to keep good accuracy.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
It is tested only on one dataset, and it seems to rely on characterisitcs of the dataset: to which extent are we confident that it would work on other data? 
Do we risk overfitting?
A better discussion of the tradeoff between the parallel and the serial approache is missing: which one uses more computation resoures? When woudl each one be most suitable? 
I miss a clear relation between this paper and specifically DATE: as it is presented, this paper would equally, and likely better, suit a conference on AI for biology/genomics.
---------------------------------------------------------------------------

